Revisiting Oxford and Paris: Large-Scale Image Retrieval Benchmarking

In this paper we address issues with image retrieval benchmarking on standard and popular Oxford 5k and Paris 6k datasets. In particular, annotation errors, the size of the dataset, and the level of challenge are addressed: new annotation for both datasets is created with an extra attention to the reliability of the ground truth. Three new protocols of varying difficulty are introduced. The protocols allow fair comparison between different methods, including those using a dataset pre-processing stage. For each dataset, 15 new challenging queries are introduced. Finally, a new set of 1M hard, semi-automatically cleaned distractors is selected. An extensive comparison of the state-of-the-art methods is performed on the new benchmark. Different types of methods are evaluated, ranging from local-feature-based to modern CNN based methods. The best results are achieved by taking the best of the two worlds. Most importantly, image retrieval appears far from being solved.

==> fig/data/numpos_oxf.txt <==
0
103
103
103
103
103
20
20
20
20
20
16
2
16
16
16
24
24
24
24
24
85
85
85
85
74
13
13
13
13
13
41
41
41
41
41
2
2
2
2
2
104
104
104
104
104
2
2
2
2
2
347
347
347
347
347
103
97
110
20
15
20
127
120
123
33
33
31
332
308
294

==> fig/data/numpos_par.txt <==
0
199
199
199
199
199
636
636
636
636
636
311
311
311
311
311
216
216
216
216
216
328
328
328
328
328
83
83
83
83
83
172
172
172
172
172
178
178
178
178
178
76
76
76
76
76
232
232
232
232
232
250
251
250
251
250
190
187
164
613
512
619
156
125
125
173
173
157
215
215
193
